Update on the status of Hadronic Squeezed Correlations at RHIC Energies

In high energy heavy ion collisions a hot and dense medium is formed, where the hadronic masses may be shifted from their asymptotic values. If this mass modification occurs, squeezed back-to-back correlations (BBC) of particle-antiparticle pairs are predicted to appear, both in the femionic (fBBC) and in the bosonic (bBBC) sectors. Although they have unlimited intensity even for finite-size expanding systems, these hadronic squeezed correlations are very sensitive to their time emission distribution. Here we discuss results in case this time emission is parameterized by a Levy-type distribution, showing that it reduces the signal even more dramatically than a Lorentzian distribution, which already reduces the intensity of the effect by orders of magnitude, as compared to the sudden emission. However, we show that the signal could still survive if the duration of the process is short, and if the effect is searched for lighter mesons, such as kaons. We compare some of our results to recent PHENIX preliminary data on squeezed correlations of K^+K^- pairs.

==> 00README.txt <==
WPCF2010-SandraSPadula.dvi keepcomments

